BERT is not The Count: Learning to Match Mathematical Statements with Proofs

We introduce a task consisting in matching a proof to a given mathematical statement. The task fits well within current research on Mathematical Information Retrieval and, more generally, mathematical article analysis (Mathematical Sciences, 2014). We present a dataset for the task (the MATcH dataset) consisting of over 180k statement-proof pairs extracted from modern mathematical research articles. We find this dataset highly representative of our task, as it consists of relatively new findings useful to mathematicians. We propose a bilinear similarity model and two decoding methods to match statements to proofs effectively. While the first decoding method matches a proof to a statement without being aware of other statements or proofs, the second method treats the task as a global matching problem. Through a symbol replacement procedure, we analyze the "insights" that pre-trained language models have in such mathematical article analysis and show that while these models perform well on this task with the best performing mean reciprocal rank of 73.7, they follow a relatively shallow symbolic analysis and matching to achieve that performance.

==> reviews_emnlp.txt <==
Review #1
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
This paper proposes a bilinear similarity model and a large dataset (MATcH) for a task focusing on the domain of mathematical research articles. This task consists in matching a proof to a mathematical statement. Training method consists of local matching and global matching. Authors assessed the difficulty of the task with several pre-trained encoders, and demonstrates the importance of the vocabulary support for these models.
Strengths

Interesting theme and understandable approach
Weaknesses

Weak theoretical background, and straightforward approach
Reasons to accept
Authors deal with an important subject.

Symbol Replacement has been refined.

Reasons to reject
Need to devise a similarity function

Weak theoretical background and validity of approach

Training objectives are straightforward

No error analysis/human analysis

Questions for the Author(s)
Can similarity functions be defined or proposed with symbols and structures in mind?

Do the proposed model and methods outperform prior learning models and their posterior effects?

Typos, Grammar, Style, and Presentation Improvements
Easy to read
Reproducibility:	3
Ethical Concerns:	No
Overall Recommendation - Long Paper:	2
Overall Recommendation - Short Paper:	2.5


Review #2
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
<Summary>
-The paper proposes a new data set called MATcH to perform the task finding the proof corresponding to a given mathematical statement.

The paper assumes that the same author did not write both a theorem and its corresponding proof and simulates such a situation through the 4 symbols replacement preprocessing methods.

Among the four methods of symbol replacement level, the performance difference between the conservation and transposition is the smallest. Based on the result, as can be explained from the title of the paper, the paper claims that the BERT-based models are doing shallow matching without considering the order or context of the text.

In local decoding, one proof can be matched for multiple statements, so there is a problem that some proofs do not have matched statements. To solve this problem, the paper proposes a global decoding methodology to ensure that one statement per proof to be matched.

The paper compares a local training method that learns to have a high degree of similarity between statement and proof pair to a global training method that effectively learns global decoding. Global training applies a max-margin objective to reduce the search space of n!.

<Strengths>

The paper proposes a new study that matches the mathematical statements with the corresponding proofs.

The paper presents a new dataset MATcH consisting of 180K mathematical statements and proof pairs that is larger than the existing related dataset and describes in detail how to preprocess it.

The experimental result confirmed that global decoding, one of the main proposed methods of the paper, is more effective than local decoding.

The experimental result confirmed that applying partial symbol replacement to the training stage is effective.


The key point of the papers' title is not clearly verified through the experimental results. This paper argues "BERT is Not the count”, which is that the BERT-based model performs shallow symbolic analysis. As a supporting reasons for this, Table 3 shows that the performance difference is small between the conservation and transposition at the symbol replacement level. However, the experimental result does not seem to be an appropriate interpretation because there is no reason to exclude the fact that the BERT model considered the order or context on the text and symbol in both cases: conservation and transposition

The global training methodology introduced to learn global decoding effectively did not work for most of the cases. (Table 3)

The thesis set an environment where the authors of the statement and proof are not the same. According to this, the closest environment to the premise is the full replacement method. However, it is difficult to find meaningful results and conclusions related to the full replacement method.

1) The proposed method should be effective in the full replacement method, but in Table 3, the proposed method is effective in order of Conservation replacement, Transposition replacement and Full replacement.

2) In Table 5, Math performance of NPT and SCRATCH-BERT in Conservation replacement is similar. But in Full replacement, SCRATCH-BERT performance in Math is better than NPT's. I think that it is a result showing that BERT learned some mathematical meanings.

Reasons to accept
This paper proposes new research topic such that matching the mathematical statement and proof and proposes new dataset MATcH for the task.

The global decoding is effective than local decoding. Also, it shows that applying partial symbol replacement method in training is effective through cross replacement setup experimental results.

Reasons to reject
There are no experiments that clearly support the main claim of the paper. "BERT is not the count” is ambiguous.

There are no meaningful experimental results on the full replacement which represents the author's setup, different authors between statement and proof, assumed in the paper.

There is lack of generality issue since the analysis is conducted by only one dataset, MATcH, which collected by the authors

Questions for the Author(s)
The experimental results shows that training with proper vocabulary set for the dataset performs better than training with PLM (Pre-trained language model). So, it seems that the performance depends on the data rather than training model. So, it would be good to experiment on other datasets (i.e., ProofWiki).

In the Limitation section, the batch size of NPT, SCRATCH-BERT, MATH-BERT are different as 60, 16, and 16, respectively. It would be good to unify the size since it is relevant to the performance (the sampling pair can be different in global training, for example).

In Table 3, I'd like to know why there's no MRR score in encoder-local/global-global models.

In line 470-471 in p.7, you do search space pruning for global decoding. But I think that in this way, it seems difficult to find the optimal result since it doesn't consider the full structure which is an intention of your paper. I'd like to ask if pruning is consistent with the intention of your paper.

In Table 4, you suggest that training with the partial replacement method is good for generalization. So, it would be good to analyze what points are helpful through visualization like Figure 2,

Missing References
X
Typos, Grammar, Style, and Presentation Improvements
Grammar issue on line 512-512 in p.7: "We obtain the best scores across all of our models is the Conservation level, ”

Contradiction on line 526-530 in p.7: "These improvements are more noticeable for the top two encoders, NPT and SCRATCH-BERT. For NPT, we observe better performance when using global training, but not for SCRATCH-BERT and MATHBERT.”

In p.2, line 135, you denote a mathematical as s_i, but denoted as s^(i) on line 247 in p.4. It would be good to unify the notation.

In p.5, line 375, you write L_GLOB. It would be good to unify the notation as L_GLOB or L_GLOBAL.

In p.1, line 27-34, you explain why the research-level mathematical discourse is challenging domain with 3 reasons. There is not enough explanation on how the proposed task can solve these challenges. It would be good to have more explanation.

Your global decoding method uses LAP (Linear Assignment Problem). So, it would be good to include them in Related Work section.

In p.5, line 366, I'd like to know where M'=M+(1-I) is used.

In Symbol Replacement Levels, it would be good to have explanation about a, x, and n.

Reproducibility:	2
Ethical Concerns:	No
Overall Recommendation - Long Paper:	2
Overall Recommendation - Short Paper:	2.5

Review #3
What is this paper about, what contributions does it make, and what are the main strengths and weaknesses?
In this work, the authors focus on the task of understanding mathematical text. In particular, they introduce a new large-scale dataset of mathematical proofs paired with descriptive statements and baseline models for pairing proofs with their respective statements. These contributions, as well as their analysis of weaknesses in baseline models, presents an exciting opportunity to further research on mathematical text understanding. However, the paper leaves open some questions about dataset quality and implementation details.
Reasons to accept
The task itself is well-motivated, and a very challenging direction that seems useful for benchmarking/improving numerical/mathematical reasoning abilities of neural models. The dataset itself could be a significant contribution to researchers working on a range of problems within automated mathematical reasoning, including machine-driven theorem-proving. Their analysis shows that current neural models are reasonably capable of matching statements and proofs, though this may be due to properties of the dataset or surface-level features like symbol matching.

The authors made efforts to collect not only a large-scale corpus, but data that spans a wide range of mathematical subfields.

Baseline encoders tested are relatively strong, including a variant of BERT specifically trained on a large corpus of mathematical texts (though these may be mismatched to the language of the proofs presented here, as noted by the authors. A future direction the authors may consider is using text encoders trained on ProofWiki and NaturalProofs, as used in Welleck et al. 2021).

Reasons to reject
Despite the large size of the dataset, it is not clear if the data is actually challenging enough to present an unique challenge for statement-proof matching. The authors could consider introducing a "hard” version of the dataset based on ngram overlap between the statement and the proof (while symbolic replacement does introduce an additional layer of difficulty, as shown by the drop in performance, there are other ways in which models may take reasoning shortcuts (see bulletpoint 3). They could also show baseline results on another task, like generating proofs from statements.

It's unclear from the description of data collection what basic preprocessing steps the authors took to ensure data quality for training, for example preventing data leakage across splits from duplicates or near-duplicates of proofs/statements.

While symbol replacement is a simple and interesting way of handling similarity between statements and proofs from the same paper (and add in an extra challenge), it may be over-simplified. For example, statements or proofs from one paper (like the one shown in Figure 1) may contain references to other proofs introduced in that same paper. These references have no meaning or use when separated out of the context of that paper. It seems like some matching and aggregation of connected theorems/lemmas is needed along with symbol replacement.

Some simple baseline matching approaches are not tested. A nearest-neighbors baseline may reveal how diverse proofs/statements really are within subfields.

The adversarial perturbations in the paper are relatively simple, particularly given that prior work has already highlighted how susceptible neural models are to minor changes in structure of mathematical text or expressions (see missing references for some examples). The authors highlight analysis showing models rely on shallow heuristics as a major contribution of the paper, but only show a few examples with lime attribution scores to demonstrate where models may be attending to symbols over other features. It would be helpful to provide overall statistics, and more discussion of how ranking models could be improved.

Questions for the Author(s)
It seems like a natural, simple baseline here would be to encode the statements and proofs using the Bert models listed (rather than TF-IDF) and then measure cosine similarity. Have the authors considered this?
Missing References
Saxton, D., Grefenstette, E., Hill, F., & Kohli, P. (2019). Analysing Mathematical Reasoning Abilities of Neural Models. ICLR.
Welleck, S., West, P., Cao, J., & Choi, Y. (2022). Symbolic Brittleness in Sequence Models: on Systematic Generalization in Symbolic Mathematics. AAAI.

Typos, Grammar, Style, and Presentation Improvements
Fix Mathematical Sciences citation to use full name of authoring organization.
The use of "decoding" seems a bit odd here and may mislead readers more familiar with generative modeling when initially introduced. Preferred terms might be "local matching" or "local scoring" vs. "global matching" or "global scoring."

Line 397/398 is unclear, "but rather pre-train the base version from scratch," how is pretraining done here?

Reproducibility:	3
Ethical Concerns:	No
Overall Recommendation - Long Paper:	2.5
Overall Recommendation - Short Paper:	2.5

